SoK: The Faults in our ASRs: An Overview of Attacks against Automatic Speech Recognition and Speaker Identification Systems

Speech and speaker recognition systems are employed in a variety of applications, from personal assistants to telephony surveillance and biometric authentication. The wide deployment of these systems has been made possible by the improved accuracy in neural networks. Like other systems based on neural networks, recent research has demonstrated that speech and speaker recognition systems are vulnerable to attacks using manipulated inputs. However, as we demonstrate in this paper, the end-to-end architecture of speech and speaker systems and the nature of their inputs make attacks and defenses against them substantially different than those in the image space. We demonstrate this first by systematizing existing research in this space and providing a taxonomy through which the community can evaluate future work. We then demonstrate experimentally that attacks against these models almost universally fail to transfer. In so doing, we argue that substantial additional work is required to provide adequate mitigations in this space.

==> transferaability_expts.txt <==

. train 4 different different deep speech models
. the only difference between the models was the init random seed.
. This will have an impact on the init weights.
. Also have impact on the batch allocations
. The dropout seed was not changed between the models
. models were trained using the libvox dataset
. The models were run with the same params presented by the official mozilla docs.
. We achieved the same WER results as the mozilla docs of approx 8.8% for all models.
. Using the carlini attack we generated adversarial audio samples.
. For the attack samples, we picked the audio samples from the test set.


In the image domain, substitute models attacks have shown much promise. Here, the attacker trains a local model by querying the target model. Next, the attacker generates a adversarial samples for the subtitute model using one of the optimization attacks. These adversairal samples are then given to the target model, which illicit the attacker chosen model behvaiour, known as transferability. However, subtitute model attacks are hard as there are many pieces of information that the attacker does not have access to. These include the target model's training data, architecture, training hyperparamters, the random seed. In the case of speech models, these unknowns also include the feature extraction and decoding algorithms, the CTC parameters etc. To see if the attack samples if transferability is at all possible, we assumed that the adversary has knowledge of all the above mentioned pieces of the target model, except the random seed used to initialize the weights. 

The random seed can have an impact on different parts of the training pipeline. These include the initial weight initialization, the batching order for stochastic gradient descent (SGD) and the dropout. We wanted to measure whether keeping the dropout seed constant across the model, and only changing the seed for the initial weight initialization will have an effect on transferability.
To test this hypothesos, we trained 4 different speech recognition models, each with a different random initial seed. We used the DeepSpeech architencutre~\cite{}, considering the increasing popularity of CNN-RNN based models. The model was trained on the LibriSpeech 1000 hour dataset~\cite{}. We used the same parameters provided in the documentation. Each of the models we trained achieved a WER of 0.088 on the test-set, which is incredibly close to the WER of 0.082 reported by the DeepSpeech designers.                        

Having trained these models, now we wanted to test for transferability. It is less meanighful to measure transferability of samples that are classified incorrectly by all the models~\cite{DELVING INTO TRANSFERABLE...}. Therefore from the test set, we selected 175 audio samples that all the models entirely transcribed correctly i.e., with a WER of 0. We used the Carlini-Wagner adversarial audio attack~\cite{} (not be confused with the Carlini-Wagner adversarial image attack~\cite{}). The carlini audio attack is designed to generate audio samples that clean but are transcribed as the targeted text by the model. However, to compensate for clarity, the attack does not necessarily produce audio samples that are high confidence i.e., greater than 90%. This is a problem as low confidence samples have a lower rate of transferability than ones with higher confidece as shown in the image domain~\cite{}. To overcome this issue, we changed the attack code to produce samples, that might be noisy, but will have high model confidence. As a result, we generated 2 types of audio samples: high confidence with low audio clarity and low confidence with high audio clarity.  



